Is the Language Familiarity Effect gradual? A computational modelling approach

According to the Language Familiarity Effect (LFE), people are better at discriminating between speakers of their native language. Although this cognitive effect was largely studied in the literature, experiments have only been conducted on a limited number of language pairs and their results only show the presence of the effect without yielding a gradual measure that may vary across language pairs. In this work, we show that the computational model of LFE introduced by Thorburn, Feldmand and Schatz (2019) can address these two limitations. In a first experiment, we attest to this model's capacity to obtain a gradual measure of the LFE by replicating behavioural findings on native and accented speech. In a second experiment, we evaluate LFE on a large number of language pairs, including many which have never been tested on humans. We show that the effect is replicated across a wide array of languages, providing further evidence of its universality. Building on the gradual measure of LFE, we also show that languages belonging to the same family yield smaller scores, supporting the idea of an effect of language distance on LFE.

==> review.txt <==

Au cas où vous ne l'aviez pas reçu :)
On pourra regarder les commentaires des reviewers ensemble mardi prochain si ça vous va ! 


---------- Forwarded message ---------
From: Jennifer Culbertson, Andrew Perfors, Hugh Rabagliati, and Veronica Ramenzoni <cogsci22a@precisionconference.com>
Date: Tue, 12 Apr 2022 at 17:28
Subject: Decision on submission 1407 to CogSci 2022
To: Maureen de Seyssel <maureen.deseyssel@gmail.com>


Dear Maureen de Seyssel :

We are very pleased to inform you that your paper submission

  1407 - Is the Language Familiarity Effect gradual ? A computational modelling approach

has been accepted for presentation as a poster with full paper publication at CogSci 2022. We received 762 paper submissions this year, and each underwent careful peer review. We accepted 205 (27%) for oral presentation, 337 (44%) for poster presentation with full paper publication and 151 for poster presentation with abstract publication (20%). Please read the remainder of this entire email carefully, as it contains important information about your presentation, and instructions for finalizing your submission for publication in the proceedings.

We are very pleased to offer a fully hybrid CogSci 2022. This year, you have the choice of presenting a traditional poster in person, or giving an online flash talk (an alternative to traditional posters, consisting of a 4-5 minute virtual talk in a themed session, with some time for discussion).

Full guidelines and instructions for presentation, both in person and virtual, will be made available to presenters around mid-May. When you submit your final paper or abstract, we will ask you to tell us whether you plan to present the poster virtually or in person. If you plan to present virtually, then you will be allocated to a “flash talk” session [see below], and so you will need to indicate what timezone the person presenting it will be in for the conference. If you plan to present in-person, you can choose between a physical poster or participating in a flash talk session; we will ask you to indicate this as well. We need this information so that we can create an appropriate schedule; if you change your mind we will do our best to accommodate it but cannot guarantee that the session you are placed in is appropriate to your topic. 

Details concerning the timing of your poster in the conference program will be provided after May 11, 2022 in the coming weeks.

To make the hybrid conference work successfully, we will have premium A/V setup and personnel to ensure that the streaming is of high quality and the interactions between the in-person and online participants are smooth. All session blocks will contain a mix of talks, traditional posters, and flash talks. This ensures that people in all time zones will have at least a few sessions where they can stream in live. All talk sessions will be recorded and pdfs of posters will be made accessible online to all participants.

The dates of the conference are July 27 – 30, 2022. Detailed conference schedules and guidelines about participation in the conference will be made available through the conference webpage:

https://cognitivesciencesociety.org/cogsci-2022/

You have the option of publishing either your full paper or just the abstract in the CogSci Conference Proceedings. This option was introduced to address concerns that some authors have expressed about publishing the same, or a similar, paper in a journal after it has already appeared in the CogSci Proceedings. Although the Cognitive Science Society's policy is clear that proceedings publications should not block journal publications, there have been isolated issues with some journals. 

If you decide to publish the full paper, please take into account in your revisions the reviewers’ comments that appear at the end of this message. Your final paper can be no longer than six pages, plus unlimited space for acknowledgements and references, formatted using one of the templates found here: 

https://dearmond.sharepoint.com/:f:/g/ExternalSharing/EgcbkEToDqpDojTHPw0XgTMBPueRKMZADepPevXiBA8LCA?e=7dKKRb

It is critical that you use one of the templates for the final version without altering font size, spacing, margins, etc. Any papers with format alterations, or exceeding 6 pages (not including acknowledgments and references) will be ** rejected ** and will not be published, nor will a presentation be scheduled.

Regardless of whether you choose to publish the full paper or just the abstract, you must login to the Precision Conference website (link below) to make your final submission. If you do not take this final step, neither your paper nor your abstract will appear in the conference proceedings.  Thus, it is very important that you complete this step before May 11, 2022 at:

https://new.precisionconference.com/cogsci

Details about conference registration and registration fees are available here:

https://cognitivesciencesociety.org/registration/

Registration fees will be offered at substantially reduced rates for Cognitive Science Society members. In an effort to be more inclusive and global, CSS has a “Pay what you can (PWYC)” membership rate.  More information regarding membership can be found on the website:

https://cognitivesciencesociety.org/membership/

In order for your poster to be presented and to appear in the proceedings, at least one of the authors must be registered for the conference.

Thank you very much for contributing your interesting work to CogSci 2022. We look forward to seeing you at the hybrid conference in July!

With best regards,
Jennifer Culbertson, Andrew Perfors, Hugh Rabagliati, and Veronica Ramenzoni
cogsci@podiumconferences.com

----------------------------------------------------------------

metareviewer review (reviewer 4)
score 3/5

  Type of Submission

    Artificial Intelligence, Cognitive Science, Computer Science, Linguistics

  The Review

    This paper used a computational modeling approach to investigate speaker
    discrimination across languages, and in particular the language familiarity
    effect. The reviewers appreciated the extension of previous work by comparing more
    language pairs and including accented native speech. The findings are of potential
    interest to the broader cognitive science community, and especially those working
    on speech perception. The study is methodologically sound, but the reviewers point
    out a few potential issues: for example, the small sample of data across language
    families, which makes it difficult to make conclusions about the gradual effect of
    language distance.

----------------------------------------------------------------

reviewer review (reviewer 1)
score 3/5

  Type of Submission

    Artificial Intelligence, Cognitive Science, Computer Science, Linguistics

  The Review

    This work demonstrates that it can address the limitations of the prior studied
    computational model of Language-Familiarity-Effect (LFE). It uses two
    experimentations to achieve its goal: through replication of its findings on
    native and accented speech the first one confirms the model"s ability to obtain a
    "gradual" measure for LFE; whereas the second one evaluates the LFE scores on a
    large number of language pairs. Some of these are novelty pairs tested here in
    this work.

    Using the I-vector approach seems like a natural choice. Only a question here: did
    the author make an extra attempt to see the effect if it would have carried out
    the LDA?

    The outcome of the experiments goes with intuition as well, there are not many
    surprises in this.

    The mathematical formalization of LFE is fair, though there is room for
    improvement or optimization.

    Overall, this proposed work is important and useful for the community.

    The overall clarity of writing is satisfactory. The discussion about the paired
    matrix table 4 result is interesting. Would it be possible to explain deeper? For
    example the Welsh and Kabyle pair etc. Another point is that there is a suggestion
    about the terminologies: Page 1. under LFE as gradual effect it is written
    "Because of how the LFE has been evaluated behaviourally, it has mainly been
    presented as either present or absent...." it means binary (present/absent)
    evaluation. Then "... For example, (Levi, 2019) showed, in an extensive literature
    review, that language pairs both from same and different rhythmic classes could
    yield an LFE. However, this does not allow a gradual ranking of language
    pairs...." In case the term "gradual" is changed to "gradient" it can be more
    fitting to the scene because the term gradient has a mathematical interpretation
    that fits the I-vectors math interpretation as well.

----------------------------------------------------------------

reviewer review (reviewer 2)
score 2/5

  Type of Submission

    Linguistics

  The Review

    1) People are better able to discriminate among speakers who are speaking a
    language they know.  This has previously been computationally modeled, using
    I-vectors, and this paper extends that work, namely Thorburn 2019, to more
    language pairs.  It also shows that this model exhibits a gradient effect,
    reflecting the distances among languages. 2) The work is technically sound, in the
    narrow sense, but here, as almost always for attempts to use black-box machine
    learning models to infer something about human abilities, there is really nothing
    to make us believe that that the use of i-vectors here constitutes an informative,
    faithful, or necessary model of human behavior.  3) If no one has previously
    thought that the language familiarity effect was gradient, then that's an
    interesting point to make, but from the Gradual Effect section is seems clear the
    previous researchers have suggested things very very close, so the originality is
    minor.  Beyond that aspect, I was unable to identify anything of wider
    significance or utility for theory (or practice). 4) This work will probably be of
    interest only to specialists. 5) The clarity of writing is variable but overall
    good.  The subsection LFE as a Gradual Effect seems scattered and could profitably
    be reorganized.

----------------------------------------------------------------

reviewer review (reviewer 3)
score 2/5

  Type of Submission

    Cognitive Science, Linguistics

  The Review

    This paper explores speaker discrimination across languages, in particular the
    language familiarity effect. It follows up on the computational modeling study of
    Thorburn et al. (2019) and extends their result to other language pairs and to
    accented native speech. The study presents interesting and original findings.

    The study uses the existing computational methods and is mostly technically sound
    (although see below regarding the impact of language distance). The theoretical
    implications relate to the universality of the effect (thanks to testing the
    effect across multiple language pairs) and to the lack of the effect when native
    speech is accented. These findings would be interesting to anyone working in the
    field of speech perception. One concern I have relates to the results and the
    discussion about the impact of language distance (i.e., the results across
    language families). The paper puts quite some emphasis on these findings, but at
    the same time the classes are very imbalanced: there are 7 Indo-European
    languages, and 2 languages from one other family each. In my opinion, this makes
    it difficult to make robust conclusions about the language distance. If data for
    other families are simply not available, one option could be to look at the
    distances within the Indo-European family, because the languages in this study
    belong to multiple branches of that family (Germanic, Romance, Celtic, etc.).

    While I found the study really interesting, it was somewhat difficult to read the
    paper because it is sadly not very well written. I found numerous typos and
    stylistic issues, some of which I list below. More importantly, there were parts
    which some readers might find difficult to follow. In particular:
    - “frames” are mentioned on page 2, but CogSci readership may not be familiar with
    the concept.
    - What is “lack of time dependencies” in the same section?
    - “We inquire the capacity of the approach to yield a gradual, comparable measure”
    – even after reading the paper, I’m still not sure what this phrase means, even
    though it’s stated as the main contribution.
    - Actual language pairs are not mentioned until very late in the paper (the end of
    page 3).
    - The Contributions section mentions “a replication of the computational approach
    of Thorburn et al. (2019)”, which to me means an actual replication of their exact
    setup, with the same language pairs, but this turns out not to be the case.
    - “compare the LFE … in a way that would be impossible behaviourally”. Is it truly
    impossible or would simply take too much resources?
    - The first few sentences in the “LFE score stability” section are very hard to
    follow. Phrases like “impact of data on the models”, “other factors are controlled
    for” sound too vague – the exact point is not very clear.

    The paper really needs to be carefully proofread. Here are just some
    typos/stylistic issues:
    - I assume T. K. Perrachione and T. Perrachione are the same person? Please unify
    in the bibliography.
    - “studies run in humans”
    - “leading to qualify the effect of universal”
    - “languages differences”
    - “train sets utterances”
    - “extracted on both languages”
    - “the S_same and S_same”
    - the notation Ts(A)_Tr(A) is extremely cumbersome

----------------------------------------------------------------



-- 
Maureen de Seyssel
PhD Student - CoML team, LSCP, ENS & LLF, Université de Paris.
https://maureendss.github.io/

